Soy: An Efficient MILP Solver for Piecewise-Affine Systems

Piecewise-affine (PWA) systems are widely used for modeling and control of robotics problems including modeling contact dynamics. A common approach is to encode the control problem of the PWA system as a Mixed-Integer Convex Program (MICP), which can be solved by general-purpose off-the-shelf MICP solvers. To mitigate the scalability challenge of solving these MICP problems, existing work focuses on devising efficient and strong formulations of the problems, while less effort has been spent on exploiting their specific structure to develop specialized solvers. The latter is the theme of our work. We focus on efficiently handling one-hot constraints, which are particularly relevant when encoding PWA dynamics. We have implemented our techniques in a tool, Soy, which organically integrates logical reasoning, arithmetic reasoning, and stochastic local search. For a set of PWA control benchmarks, Soy solves more problems, faster, than two state-of-the-art MICP solvers.

==> video_attachment.txt <==
Video attachment for the paper "Soy: An Efficient MILP Solver for Piecewise-Affine Systems". 

The video is in mp4 format.

Contact: Haoze Wu, haozewu@cs.stanford.edu



==> video_summary.txt <==
The video visualizes the trajectories for the planning problems described in the paper found by Soy. The animiation is adapted from the following two repositories:
https://github.com/TobiaMarcucci/pympc/tree/hscc19
and
https://github.com/TobiaMarcucci/shortest-paths-in-graphs-of-convex-sets

